Measurement of the tau- --> K- pi0 nu_tau Branching Fraction

A measurement of the tau- --> K- pi0 nu_tau branching fraction has been made using 230.2 fb-1 of data recorded by the BABAR detector at the PEP-II e+ e- collider, located at the Stanford Linear Accelerator Center (SLAC), at a center of mass energy sqrt{s} close to 10.58 GeV. We measure BF(tau- --> K- pi0 nu_tau) = (0.416 +/- 0.003 (stat) +/- 0.018 (syst)) %.

==> description.txt <==
\\
Title: Measurement of the tau- -> K- pi0 nutau Branching Fraction
Authors: The BABAR Collaboration, B. Aubert et al.
Comments: 6 pages, 2 postscript figures, submitted to PRD-RC
Report-no: BABAR-CONF-04/01, SLAC-PUB-xxxx
\\
We present a measurement of the tau- -> K- pi0 nutau Branching Fraction
using 230.2 fb-1 of data recorded by the BABAR detector at the PEP-II
asymmetric-energy B Factory at SLAC.  
Studies of Monte Carlo (MC) simulated events are carried out for signal and various background samples;
tau pairs are generated with KK2f and their decays simulated with
Tauola. Signal tau decays are modeled using form-factors from the Breit-Wigner
line-shape of K*(892) decays. The other tau decays into any of the possible final states,
according to the measured branching fractions.
To estimate non-tau backgrounds, samples of Upsilon(4s) -> BBbar,
e+ e- -> qqbar (q=u,d,s,c) and e+ e- -> mu+ mu- (\gamma) are generated  
with EVTGEN, JetSet7.4  and KK2f MC programs, respectively. 
The available MC samples are weighted according to their respective
size and cross-sections in order to match the data integrated luminosity.
Each event is divided into hemispheres in the center-of-mass (CM) frame
using the plane perpendicular to thrust axis, which is the direction that 
maximizes the sum of the longitudinal components of the momenta of reconstructed 
particles, both neutral and charged. Only events with one charged track in each 
hemisphere, and with both tracks consistent with originating from the interaction 
point (1-1 topology) are selected. The net charge of the event is required to be zero.
To suppress light quark (u,d,s) hadronic events, while retaining the relatively large fraction
(~35%) of tau leptons that decay leptonically, we require that one hemisphere
contains a track that is identified either as an electron (etag) or as a muon (mutag).
The charged track in the opposite hemisphere is then required to be within the geometrical acceptance
of the DIRC and to be identified as a kaon, and inconsistent with an electron.
Event shape variables are used to discriminate against remaining BBbar and qqbar
backgrounds. We further require that the event contains only one pi0.
The branching fraction BR(tau- -> K- pi0 nutau) is calculated as
BR(tau- -> K- pi0 nutau) = [N_sel - N_bkg] / 2 Eff N_tautau,
where N_tautau = 2.116 x 10^8 is
the number of produced tautau-pairs; Eff is the estimated signal selection efficiency;
N_sel is the number of events selected in data; and $N_bkg is the estimated number of 
background events obtained from MC simulations.
The branching fraction BR(tau- -> K- pi0 nutau) is found to be $(0.416 +/- 0.003 (stat) +/- 0.018 (sys) )%.
\\

